Spatially resolving the chemical composition of the planet building blocks

The inner regions of protoplanetary discs (from $\sim$ 0.1 to 10 au) are the expected birthplace of planets, especially telluric. In those high temperature regions, solids can experience cyclical annealing, vaporisation and recondensation. Hot and warm dusty grains emits mostly in the infrared domain, notably in N-band (8 to 13~$\mu$m). Studying their fine chemistry through mid-infrared spectro-interferometry with the new VLTI instrument MATISSE, which can spatially resolve these regions, requires detailed dust chemistry models. Using radiative transfer, we derived infrared spectra of a fiducial static protoplanetary disc model with different inner disc ($< 1$ au) dust compositions. The latter were derived from condensation sequences computed at LTE for three initial $C/O$ ratios: subsolar ($C/O=0.4$), solar ($C/O=0.54$), and supersolar ($C/O=1$). The three scenarios return very different N-band spectra, especially when considering the presence of sub-micron-sized dust grains. MATISSE should be able to detect these differences and trace the associated sub-au-scale radial changes. We propose a first interpretation of N-band `inner-disc' spectra obtained with the former VLTI instrument MIDI on three Herbig stars (HD142527, HD144432, HD163296) and one T Tauri star (AS209). Notably, we could associate a supersolar (`carbon-rich') composition for HD142527 and a subsolar (`oxygen-rich') one for HD1444432. We show that the inner disc mineralogy can be very specific and not related to the dust composition derived from spatially unresolved mid-infrared spectroscopy. We highlight the need for including more complex chemistry when interpreting solid-state spectroscopic observations of the inner regions of discs, and for considering dynamical aspects for future studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
